Security Through Entertainment: Experiences Using a Memory Game for Secure Device Pairing

The secure "pairing" of wireless devices based on auxiliary or out-of-band (OOB) communication, such as audio, visual, or tactile channels, is a well-established research direction. However, prior work shows that this approach to pairing can be prone to human errors of different forms that may directly or indirectly translate into man-in-the-middle attacks. To address this problem, we propose a general direction of the use of computer games for pairing. Since games are a popular means of entertainment, our hypothesis is that they may serve as an incentive to users and make the pairing process enjoyable for them, thus improving the usability, as well as the security, of the pairing process. We consider an emerging use case of pairing whereby two different users are involved, each in possession of his or her own device (e.g., Alice and Bob pairing their smartphones for social interactions). We develop "Alice Says," a pairing game based on a popular memory game called Simon (Says), and discuss the underlying design challenges. We also present a preliminary evaluation of Alice Says via a usability study and demonstrate its feasibility in terms of usability and security. Our results indicate that overall Alice Says was deemed as a fun and an enjoyable way to pair devices, confirming our hypothesis. However, contrary to our intuition, the relatively slower speed of Alice Says pairing was found to be a cause of concern and prompts the need for the design of faster pairing games. We put forth several ways in which this issue can be ameliorated. In addition, we also discuss several other security problems which are lacking optimal solutions and suggest ideas on how entertainment can be used to improve the current state of the art solutions that have been developed to address them.

==> README.txt <==
This zip file contains all of the necessary templates to create a
SOUPS 2009 conference paper in either LaTeX or Microsoft Word Format.

The SOUPS 2009 conference format is the ACM SIG Proceedings Template
Option 2 (Tighter Alternate style). You can download the original
templates from the ACM website, at:
http://www.acm.org/sigs/publications/proceedings-templates

The templates in this directory have been modified to include the SOUPS
2009 conference information.


***************************
*** Note to LaTeX Users ***
***************************

If you use LaTeX to create your paper, SOUPS 2009 recommends that you
use pdflatex directly. 

SOUPS 2009 specifically recommends against using latex to create a DVI
file and then convert this file to a PS and then convert the PS to a
PDF. The problem with this process is that the process sometimes
includes the TeX bitmap fonts rather than the PDF fonts, resulting in
a PDF file that can be printed but which is very difficult to read on
a screen.

Using pdflatex instead of latex should not present a problem for SOUPS
2009 papers. There are just two significant areas where pdflatex is
not compatible with LaTeX:

    1. pdflatex cannot import PostScript (.ps) or Encapsulated
    PostScript (.eps) illustrations. They must be converted to PDF
    illustrations first. You can do this with the "eps2pdf" and
    "ps2pdf" commands.  


    2. You cannot use the "pstricks" LaTeX package, which means that
    you can't create TeX illustrations such as text that follows a
    spiral path. (This shouldn't be a problem for most SOUPS papers
    either.)



==> pairing_game_design_v2.txt <==
Games for Pairing Project Design
Jonathan Voris - 2/1/10

This document details the design of the game we will be using to explore the effect of entertainment on the device pairing process. Our game of choice is a direct derivative of Simon. For a solid overview of the game and its history check out its Wikipedia page: http://en.wikipedia.org/wiki/Simon_(game)

We should probably avoid referring to the game as "Simon" both to avoid any trademark issues with Hasbro and to make it clear that the game has been modified somewhat. It can generically be referred to as a "Simon clone" or "Simon derivative." The name is a reference to the game "Simon Says," so we could call it "Suzie Says" to keep the alliteration, "Alice Says" to give it a security flavor, or I think "Color Codes" sounds pretty catchy as well.

While the purpose of the game is to pair the devices, we should be very careful to avoid any reference to the term "pairing" or anything else related to security in the game itself. This is important to prevent the priming of test subjects.

Upon initially starting the game, users are provided a screen showing the name of the game with two menu choices: a single player (training) mode and a two player (pairing) mode. An all-time high score can also be shown here, but this isn't critical.

Single Player:
A single player mode is provided to allow our users to unwittingly train to improve their device pairing performance. The single player mode is essentially identical to the basic version of Simon. The user is shown a screen with four adjacent squares which fully occupy the screen, dividing it into quadrants. Clockwise starting in the upper left, the colors are:

-Green
-Red
-Blue
-Yellow

Although in the version of Copycat for Android the red and yellow buttons are inverted, so the order is not essential to the game. One of these four quadrant buttons is randomly selected by the device. The selection is indicated to the user by a) the button "lighting up" by increasing its luminance b) a melodic tone corresponding to that button is played.

If the user then presses the correct button corresponding to the one the computer had just selected, the computer then lengthens the pattern by displaying the first button followed by a new, randomly chosen one, again conveyed to the user by a brightening of the button and playing a corresponding melodic tone. This process repeats until the user makes an error in the pattern. At this point a "Game Over" message is provided to the user, informing him or her of what the correct button should have been as well as the length of the pattern they were successfully able to match. If a high score is maintained and was surpassed, this should be updated at this point as well. Perhaps the device can also be made to vibrate when a mistake is committed.

The only other thing visible on the display while the game is underway should be a current count of the length of the pattern the user has matched so far. This should be incremented with each new button press that is added to the pattern list.

Two Player:
The two player mode is what actually accomplishes device pairing. It differs from the single player, traditional Simon approach in two main ways: 1) The game does not "end" when a user makes a mistake. It continues until a sufficient number of hash bits have been relayed between the two devices. 2) The game is split across two devices. One device displays the pattern to the user. The other does not display the pattern, but instead only accepts user input.

On both devices, the same user interface is provided as in the single player version. Perhaps it would also be beneficial to convey which device is handling the output and which is handling the input by displaying a "Player 1" and "Player 2" at the top of the screen of the respective devices. The first device is responsible for displaying a pattern to the user, but does not respond to any user input. The second device accepts user input, but does not display the pattern.

As a result of difference 2, a mechanism is required to keep the two devices in sync during the pairing procedure. This is because the device accepting input must be aware of what portion of the pattern has been displayed to the user to be able to conclude whether or not a mistake has been made by the user. A naive way to handle this would be to simply transmit the current index into the binary hash string over the wireless channel. This would ruin the security of the system, however, as the wireless channel is totally insecure. Thus an adversary could simply transmit an arbitrary index over the string, bypassing as much of it as he or she desired.

There are two seemingly viable alternatives that can be used to achieve synchronization. One is not to use any synchronization signal whatsoever. This could be accomplished by not varying the length of the pattern that is displayed to a user at each round of the game. While the pattern length would be static per each session, an option could be surfaced to manually adjust the length at the start of each game. The index into the pattern could then be implied from the pattern length and how many rounds had been played so far. The advantages of this technique lie in its simplicity. By not using a wireless channel, we don't need to argue about its security at all. Further, we won't have to determine how to develop using the phones' wireless interfaces.

A second option would be to use a wireless signal to convey the current pattern length rather than the current index into the bit string. While this would still be subject to adversarial control, surrendering authority over this variable to an attacker would not be as detrimental to the security of the system as with the binary hash position. Transmitting the current index over the wireless channel would allow an adversary to march through the hash bits at will, essentially providing a mechanism for bypassing as much security as he or she wishes. Transmitting the current pattern length, on the other hand, only provides malicious entities with the ability to make the output pattern either longer or shorter than it should be. 

If the pattern length is made shorter, it should not impact a user's ability to complete the pairing process because he or she had already established their capability to handle longer patterns. At worst, it would complicate the system's efficiency by forcing the user to match shorter patterns, which takes longer. If the display length is made greater than it otherwise would be, then the potential arises for users to be unable to complete the pairing process because they are not proficient enough to complete a pattern of that scale. This is effectively a DoS attack, which could have been carried out at the physical layer of the wireless channel anyway. Thus, using the wireless channel to transmit the pattern length effectively yields nothing for an adversary. One plus for this scheme is the improved usability it offers, as it removes the usability burden of difficulty selection by effectively setting it automatically. This approach also makes it somewhat easier to test for attacked sessions.

After a mistake is made, the input device will also update the high score if a new record pattern length is reached. It will then check its running tally of how many bits have been successfully matched compared to how many bits of key hash need to be compared.If more bits need to be compared, the game continues. Otherwise, the game ends. Users can always continue if they so desire, but the pairing aspect of the game is completed.

Since there are four colors, each step of the pattern can be used to encode two key hash bits in the following straightforward manner: 

00 - Green
01 - Red
10 - Blue
11 - Yellow

Here is an example of an anticipated game play pattern: a legitimate pairing session in which a user is consistently able to follow a Simon pattern of length 5. There are 30 key hash bits that need to be compared. If static pattern sizes are employed, the user will be presented with the same selected pattern length each round. If the pattern size is sent over the wireless channel, however, users will first be provided with a pattern of length one, then the pattern will be extended to length two, and so on. On the sixth round, the user will make a mistake. Having successfully exchanged the first 10 bits of the key hash, the game will then begin a new pattern starting with the 11th and 12th key hash bits. Upon making another mistake at length 6, the game will begin with a new pattern starting with the 21st and 22nd key hash bits. After successfully completing the next session of 5 bits, all 30 key hash bits will have been conveyed. Users are then presented with an option to quit or continue playing if they so desire.

If mutual authentication is desired, the roles of the phones can be swapped at this point, and the game play would proceed in precisely the same way with the roles of the two phones (and the two users) reversed. This will likely only complicate things in our usability study, however, so can probably be left out of our implementation.

One important, and subtly tricky, aspect to this design is how to handle attacked sessions. If a session has been attacked or an error has occurred, the key hash bits calculated on the two devices will be different. Thus, even if a user gets the displayed pattern "correct," the game will still register an error. This will either occur as the first bit of a pattern or a subsequential bit of the pattern. Assume that variable pattern lengths are in use. If it occurs as a subsequential bit, the bits prior to the error will be registered as "correct" for that session and the pattern will begin anew with the attacked bit, making it the first bit of the next pattern. Thus, either way, the attacked bit will end up as the first bit of a pattern, and users will be unable to proceed by pressing the correct button.

Thus, users will need to be provided with a mechanism for restarting the pairing session from scratch. To achieve this, after a certain threshold of single color pattern mismatches (two or three?) have occurred, a message along the lines of the following can be displayed: "It seems that something has gone wrong. Would you like to restart the session? Y/N." At this point users can scrap the entire session and start over with a new, hopefully unattacked and error free, session. Note that single color pattern mismatches should be very unlikely in unattacked sessions, as most users are anticipated to be able to handle matching at least one color. Thus, the only way for a critical error to occur in this system is for users to incorrectly match a single color. There is only a 1 in 4 chance of this occurring, even if the user is not paying any attention whatsoever and just guessing at the pattern, so this system should provide a high level of security.

If static pattern lengths are used instead, the same thresholding approach can still be used to detect the difference between honest user mistakes and an attacked session. The main complication is that instead of keeping track of how many times a user has gotten a single color match incorrect, the mobile device will need to note how many times each unit of the pattern has been entered incorrectly. These values can then be subject to thresholding in order to detect attacks as was done with variable length patterns.
